SpQR: A Sparse-Quantized Representation for Near-Lossless LLM Weight Compression

Recent advances in large language model (LLM) pretraining have led to high-quality LLMs with impressive abilities. By compressing such LLMs via quantization to 3-4 bits per parameter, they can fit into memory-limited devices such as laptops and mobile phones, enabling personalized use. However, quantization down to 3-4 bits per parameter usually leads to moderate-to-high accuracy losses, especially for smaller models in the 1-10B parameter range, which are well-suited for edge deployments. To address this accuracy issue, we introduce the Sparse-Quantized Representation (SpQR), a new compressed format and quantization technique which enables for the first time near-lossless compression of LLMs across model scales, while reaching similar compression levels to previous methods. SpQR works by identifying and isolating outlier weights, which cause particularly-large quantization errors, and storing them in higher precision, while compressing all other weights to 3-4 bits, and achieves relative accuracy losses of less than 1% in perplexity for highly-accurate LLaMA and Falcon LLMs. This makes it possible to run 33B parameter LLM on a single 24 GB consumer GPU without any performance degradation at 15% speedup thus making powerful LLMs available to consumer without any downsides. SpQR comes with efficient algorithms for both encoding weights into its format, as well as decoding them efficiently at runtime. Specifically, we provide an efficient GPU inference algorithm for SpQR which yields faster inference than 16-bit baselines at similar accuracy, while enabling memory compression gains of more than 4x.

==> resources/fig_spqr_v3.tikz <==


    \def\xlinecolor{black!70}
    \def\uu{0.16}                        % UNIT
    \def\xcellsizez{\uu * 0.6}
    \def\xaxisfontsize{6}
    
    \newcommand{\drawgrid}[9]{
    % draws 3d box with grid
    % #1 = starting x coordinate
    % #2 = starting y coordinate
    % #3 = number of x cells
    % #4 = number of y cells
    % #5 = number of z cells
    % #6 = x label
    % #7 = y label
    % #8 = z_label
    % #9 = fill color
        \foreach \x in {0,...,\numexpr#3-1} {
            \foreach \y in {0,...,\numexpr#4-1} {
                \draw[color=\xlinecolor, fill=#9] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
            }
        }
        \foreach \x in {0,...,\numexpr#3-1} {
            \foreach \z in {0,...,\numexpr#5-1} {
                \draw[color=\xlinecolor, fill=#9] (#1+\x*\uu,#2+#4*\uu,-\z*\xcellsizez) -- +(\uu,0,0) -- +(\uu,0,-\xcellsizez) -- +(0,0,-\xcellsizez) -- cycle;
            }
        }
        \foreach \y in {0,...,\numexpr#4-1} {
            \foreach \z in {0,...,\numexpr#5-1} {
                \draw[color=\xlinecolor, fill=#9] (#1+#3*\uu,#2+\y*\uu,-\z*\xcellsizez) -- +(0,\uu,0) -- +(0,\uu,-\xcellsizez) -- +(0,0,-\xcellsizez) -- cycle;
            }
        }
        % \ifx#6\empty\else node at(#1+#3*\uu*0.5,#2) [rotate=0, anchor=north, font=\sffamily\fontsize{\xaxisfontsize}{9}]  {#6}; \fi
        \ifx#6\empty\else \draw [color=\xlinecolor] (#1, #2) -- node[midway, rotate=0, anchor=north, 
            font=\sffamily\fontsize{\xaxisfontsize}{6}]{\textbf{#6}}(#1+#3*\uu,#2); \fi
        \ifx#7\empty\else \draw [color=\xlinecolor] (#1, #2) -- node[midway, rotate=90,anchor=south, 
            font=\sffamily\fontsize{\xaxisfontsize}{6}]{\textbf{#7}}(#1,#2+#4*\uu); \fi
        \ifx#8\empty\else \draw [color=\xlinecolor] (#1, #2+#4*\uu, 0) -- node[midway, rotate=45, anchor=south, 
            font=\sffamily\fontsize{\xaxisfontsize}{6}]{\textbf{#8}} +(0,0,-#5*\xcellsizez); \fi    
    }
    
    \newcommand{\drawgrol}[2]{
        \def\olcolor{orange}
        % \def\coordlist{(2, 3, 0),(8, 1, 0),(2, 9, 0),(6, 8, 0), (14, 4, 0), (3, 13, 0), (13, 11, 0)};
            \fill[\olcolor] (2 * \uu + #1, 3 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (8 * \uu + #1, 1 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (2 * \uu + #1, 9 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (6 * \uu + #1, 8 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (14 * \uu + #1, 4 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (3 * \uu + #1, 13 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (13 * \uu + #1, 11 * \uu + #2) rectangle +(\uu, \uu);
    }
    
    \newcommand{\drawgrheat}[4]{
        \def\olcolor{orange}
        
        \foreach \x in {0,...,\numexpr#3-1} {
            \foreach \y in {0,...,\numexpr#4-1} {
                \draw[color=\xlinecolor, fill=orange!10] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
    
                \pgfmathparse{random(0,100)}  % Generate a random number between 0 and 9
                \ifnum\pgfmathresult > 40
                    \draw[color=\xlinecolor, fill=orange!20] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);  
                \fi
                \ifnum\pgfmathresult > 70
                    \draw[color=\xlinecolor, fill=orange!30] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
                \fi
                \ifnum\pgfmathresult > 90
                    \draw[color=\xlinecolor, fill=orange!40] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
                \fi
            }
        }    }
    
    
\begin{tikzpicture}
    
    \def\toptitlepos{-5 * \uu}        % offset for top titles
    \def\toptitlefont{10}        % offset for top titles
    \def\bottomtitlepos{-2.3}    % offset for bottom titles
    \def\gridcolor{black!70};
    
    % Original weights
    \def\anchor0{-2.5 * \uu};
    \drawgrid{\anchor0}{0}{16}{16}{12}{group size}{2nd order group size}{16 bit}{orange!10};
    \drawgrheat{\anchor0}{0 * \uu}{16}{16};
    \drawgrol{\anchor0}{0 * \uu};
    
    % \node at (\anchor0, 0) {\calloutgrid{0}{0}{16}{16}{12}{0.15}{0.05}{\gridcolor}{orange!10}};
    \node at (\anchor0 + 16 * 0.5 * \uu, \toptitlepos) [font=\fontsize{\toptitlefont}{8}\fontfamily{ptm}\selectfont, align=center] {original weights};
    
    % Arrow
    \def\anchorarrow{20.5 * \uu}
    \node [single arrow, draw, fill=black!10, minimum width=4 *\uu, minimum height=5*\uu, font=\fontsize{10}{10}\selectfont] at (\anchorarrow, 16 * 0.5 * \uu) {SpQR};
    
    % Quantized weights
    \def\anchor1{28 * \uu}
    \drawgrid{\anchor1}{0}{16}{16}{3}{group size}{2nd order group size}{3 bit}{yellow!30}    
    % \node at (\anchor1 ,0) {\drawgrid{0}{0}{16}{16}{3}{0.15}{0.05}{\gridcolor}{yellow!20}};
    \node at (\anchor1 + 16 * 0.5 * \uu, \toptitlepos) [font=\fontsize{\toptitlefont}{10}\fontfamily{ptm}\selectfont, align=center] {quantized weights};
    % \node [anchor=north] at (\anchor1, \bottomtitlepos) [font=\fontsize{8}{8}\selectfont, align=center] {groupsize x\\x q\_groupsize x 3bit};
    
 
    % scales and zeros
    \def\anchorCa{49 * \uu};
    \def\anchorCb{52 * \uu};
    % \def\anchor3b{8.125};
    \drawgrid{\anchorCa}{0}{1}{16}{3}{}{2nd order group size}{3 bit}{green!20};
    \drawgrid{\anchorCb}{0}{1}{16}{3}{}{}{}{blue!20};
    
    % QQ scales and zeros 
    \def\xDa{57 * \uu};  % blocks' center
    % \def\xDb{65 * \uu};  % right blocks center
    \def\xDc{60 * \uu};  % caption center

    \def\xDe{0};
    \def\xDf{4.5 * \uu};
    \def\xDg{9 * \uu};
    \def\xDh{13.5 * \uu};
    
    \drawgrid{\xDa}{\xDe}{1}{1}{12}{}{}{}{blue!20};
    \drawgrid{\xDa}{\xDf}{1}{1}{12}{}{}{}{blue!20};
    \drawgrid{\xDa}{\xDg}{1}{1}{12}{}{}{}{green!20};
    \drawgrid{\xDa}{\xDh}{1}{1}{12}{}{}{16 bit}{green!20};

    \node at (50 * \uu, \toptitlepos * 0.3) [font=\fontsize{8}{10}\selectfont, align=center] {1st order};    
    \node at (58 * \uu, \toptitlepos * 0.3) [font=\fontsize{8}{10}\selectfont, align=center] {2nd order};    
    \node at (54 * \uu, \toptitlepos) [font=\fontsize{\toptitlefont}{10}\fontfamily{ptm}\selectfont, align=center] {scales and zeros\\(quantized)};

    \def\xE{65 * \uu};
    % \drawgrid{\xE}{0}{16}{16}{12}{}{}{16 bit}{green};
    \drawgrid{\xE}{0}{16}{16}{18}{}{}{32 bit}{white!30};

    \drawgrol{\xE}{0};

    \node at (\xE + 16 * 0.5 * \uu, \toptitlepos * 0.5) [font=\fontsize{8}{10}\selectfont, align=center] {<1\% of total};   

    \node at (\xE + 16 * 0.5 * \uu, \toptitlepos) [font=\fontsize{\toptitlefont}{8}\fontfamily{ptm}\selectfont, align=center] {outliers};
    
\end{tikzpicture}


==> resources/fig_spqr_v3b.tikz <==

    \def\xlinecolor{black!70}
    \def\uu{0.16}                        % UNIT
    \def\xcellsizez{\uu * 0.6}
    \def\xaxisfontsize{5}
    
    \newcommand{\drawgrid}[9]{
    % draws 3d box with grid
    % #1 = starting x coordinate
    % #2 = starting y coordinate
    % #3 = number of x cells
    % #4 = number of y cells
    % #5 = number of z cells
    % #6 = x label
    % #7 = y label
    % #8 = z_label
    % #9 = fill color
        \ifx#6\empty\else \draw [color=\xlinecolor] (#1, #2) -- node[midway, rotate=0, anchor=north, 
            font=\sffamily\fontsize{\xaxisfontsize}{6},fill=white, fill opacity=0.9]{\textbf{#6}}(#1+#3*\uu,#2); \fi
        \ifx#7\empty\else \draw [color=\xlinecolor] (#1, #2) -- node[midway, rotate=90,anchor=south, 
            font=\sffamily\fontsize{\xaxisfontsize}{6},fill=white]{\textbf{#7}}(#1,#2+#4*\uu); \fi
        \ifx#8\empty\else \draw [color=\xlinecolor] (#1, #2+#4*\uu, 0) -- node[midway, rotate=45, anchor=south, 
            font=\sffamily\fontsize{\xaxisfontsize, }{6}]{\textbf{#8}} +(0,0,-#5*\xcellsizez); \fi    

        \foreach \x in {0,...,\numexpr#3-1} {
            \foreach \y in {0,...,\numexpr#4-1} {
                \draw[color=\xlinecolor, fill=#9] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
            }
        }
        \foreach \x in {0,...,\numexpr#3-1} {
            \foreach \z in {0,...,\numexpr#5-1} {
                \draw[color=\xlinecolor, fill=#9] (#1+\x*\uu,#2+#4*\uu,-\z*\xcellsizez) -- +(\uu,0,0) -- +(\uu,0,-\xcellsizez) -- +(0,0,-\xcellsizez) -- cycle;
            }
        }
        \foreach \y in {0,...,\numexpr#4-1} {
            \foreach \z in {0,...,\numexpr#5-1} {
                \draw[color=\xlinecolor, fill=#9] (#1+#3*\uu,#2+\y*\uu,-\z*\xcellsizez) -- +(0,\uu,0) -- +(0,\uu,-\xcellsizez) -- +(0,0,-\xcellsizez) -- cycle;
            }
        }
        % \ifx#6\empty\else node at(#1+#3*\uu*0.5,#2) [rotate=0, anchor=north, font=\sffamily\fontsize{\xaxisfontsize}{9}]  {#6}; \fi
    }
    
    \newcommand{\drawgrol}[2]{
        \def\olcolor{orange}
        % \def\coordlist{(2, 3, 0),(8, 1, 0),(2, 9, 0),(6, 8, 0), (14, 4, 0), (3, 13, 0), (13, 11, 0)};
            \fill[\olcolor] (2 * \uu + #1, 3 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (8 * \uu + #1, 1 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (2 * \uu + #1, 9 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (6 * \uu + #1, 8 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (14 * \uu + #1, 4 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (3 * \uu + #1, 13 * \uu + #2) rectangle +(\uu, \uu);
            \fill[\olcolor] (13 * \uu + #1, 11 * \uu + #2) rectangle +(\uu, \uu);
    }
    
    \newcommand{\drawgrheat}[4]{
        \def\olcolor{orange}
        
        \foreach \x in {0,...,\numexpr#3-1} {
            \foreach \y in {0,...,\numexpr#4-1} {
                \draw[color=\xlinecolor, fill=orange!10] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
    
                \pgfmathparse{random(0,100)}  % Generate a random number between 0 and 9
                \ifnum\pgfmathresult > 40
                    \draw[color=\xlinecolor, fill=orange!20] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);  
                \fi
                \ifnum\pgfmathresult > 70
                    \draw[color=\xlinecolor, fill=orange!30] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
                \fi
                \ifnum\pgfmathresult > 90
                    \draw[color=\xlinecolor, fill=orange!40] (#1+\x*\uu, #2+\y*\uu, 0) rectangle +(\uu,\uu, 0);
                \fi
            }
        }    
    }
    
    
\begin{tikzpicture}
    
    \def\toptitlepos{-6 * \uu}        % offset for top titles
    \def\toptitlefont{9}        % offset for top titles
    \def\bottomtitlepos{-2.3}    % offset for bottom titles
    \def\gridcolor{black!70};

    \def\anchor0{-2.5 * \uu}
    % BIG BLOCK
    \def\bbsize{24*\uu}
    \def\bbx0{-20*\uu}
    \def\bby0{-4*\uu}
    % \pgfmathsetmacro\bby0{-2*\uu}


    % MAIN WEIGHTS MATRIX
    \draw[orange, ultra thick]   (\bbx0, \bby0) rectangle +(\bbsize,\bbsize);
    \draw[color=orange, step=\uu*4] (\bbx0, \bby0)  grid      +(\bbsize,\bbsize);
    % \node at (0 * \uu, \uu*33.5) [font=\fontsize{\toptitlefont}{10}\fontfamily{ptm}\selectfont, align=center] 
    %     {layer weights matrix};

    \node at (\bbx0 + \bbsize * 0.5, \bbsize + \uu*2 + \bby0) 
        [color=black!90, font=\sffamily\fontsize{5}{8}\selectfont, fill=white, align=center] 
        {\textbf{input dimension (8192)}};
    \node at (\bbx0 - 2 * \uu, \bby0 + \bbsize * 0.5) 
        [color=black!90, font=\sffamily\fontsize{5}{8}\selectfont, fill=white, align=center, rotate=90] 
        {\textbf{output dimension (8192)}};

    % Original weights
    \drawgrid{\anchor0}{0}{16}{16}{12}{group size}{2nd order group}{\hspace{-1px}16bit}{orange!10};
    \drawgrheat{\anchor0}{0}{16}{16};
    \drawgrol{\anchor0}{0};

    % CALLOUT BOX
    \draw[gray, ultra thick, fill=orange!10]   (\bbx0 + \uu * 4, \bby0+ 12*\uu) rectangle +(\uu*4,\uu*4);    
    \draw[orange, ultra thick]   (\bbx0 + 8 *\uu , \bby0 + 16*\uu) -- (\anchor0, 16*\uu);
    \draw[orange, ultra thick]   (\bbx0 + 8 *\uu, \bby0 + 12 * \uu) -- (\anchor0, 0);

    % \node at (\anchor0, 0) {\calloutgrid{0}{0}{16}{16}{12}{0.15}{0.05}{\gridcolor}{orange!10}};
    \node at (\anchor0 + 2 * \uu, \toptitlepos) [font=\fontsize{\toptitlefont}{8}\fontfamily{ptm}\selectfont, align=center] {weight matrix split into $\beta_1{\times}\beta_2$ blocks};
    
    % Quantized weights
    \def\anchor1{31 * \uu}
    \drawgrid{\anchor1}{0}{16}{16}{3}{group size}{2nd order group size}{3 bit}{yellow!30}    
    \node at (\anchor1 + 16 * 0.5 * \uu - 2 *\uu, \toptitlepos) [font=\fontsize{\toptitlefont}{10}\fontfamily{ptm}\selectfont, align=center] {quantized weights};
 
    % Arrow
    \def\anchorarrow{21.5 * \uu}
    \node [single arrow, draw, fill=black!10, minimum height=4*\uu, font=\sffamily\fontsize{9}{9}\selectfont] at (\anchorarrow, 16 * 0.5 * \uu) {SpQR};
    
    % scales and zeros
    \def\anchorCa{52 * \uu};
    \def\anchorCb{55 * \uu};
    % \def\anchor3b{8.125};
    \drawgrid{\anchorCa}{0}{1}{16}{3}{}{2nd order group size}{3 bit}{green!20};
    \drawgrid{\anchorCb}{0}{1}{16}{3}{}{}{}{blue!20};
    
    % QQ scales and zeros 
    \def\xDa{59 * \uu};  % blocks' center
    % \def\xDb{65 * \uu};  % right blocks center
    \def\xDc{61 * \uu};  % caption center

    \def\xDe{0};
    \def\xDf{4.5 * \uu};
    \def\xDg{9 * \uu};
    \def\xDh{13.5 * \uu};
    
    \drawgrid{\xDa}{\xDe}{1}{1}{12}{}{}{}{blue!20};
    \drawgrid{\xDa}{\xDf}{1}{1}{12}{}{}{}{blue!20};
    \drawgrid{\xDa}{\xDg}{1}{1}{12}{}{}{}{green!20};
    \drawgrid{\xDa}{\xDh}{1}{1}{12}{}{}{16 bit}{green!20};

    \node at (53 * \uu, \toptitlepos * 0.3) [font=\fontsize{7}{6}\selectfont, align=center] {1st\\order};    
    \node at (61 * \uu, \toptitlepos * 0.3) [font=\fontsize{7}{6}\selectfont, align=center] {2nd\\order};    
    \node at (57 * \uu, \toptitlepos + 0.05) [font=\fontsize{\toptitlefont}{10}\fontfamily{ptm}\selectfont, align=center] {scales and zeros};

    \def\xE{65 * \uu};
    % \drawgrid{\xE}{0}{16}{16}{12}{}{}{16 bit}{green};
    \drawgrid{\xE}{-1*\uu}{16}{16}{18}{}{}{32 bit}{white!30};
    \drawgrol{\xE}{-1*\uu};

    \node at (\xE + 16 * 0.5 * \uu, \toptitlepos * 0.6) [font=\fontsize{8}{10}\selectfont, align=center] {$<1\%$ of total};   

    \node at (\xE + 16 * 0.5 * \uu, \toptitlepos) [font=\fontsize{\toptitlefont}{8}\fontfamily{ptm}\selectfont, align=center] {(outliers)};

    % CURLY BRACKET
    % \draw[gray, ultra thick, decorate,decoration={brace,amplitude=5pt,mirror,raise=4ex}, ] 
    %     (85 * \uu, 17 * \uu) -- (28 * \uu, 17 * \uu)  
    %     node[font=\fontsize{14}{8}\fontfamily{ptm}\selectfont, midway,yshift=3em]{SpQR representation};



    
\end{tikzpicture}


==> resources/figure_spqr.tikz <==
%\usepackage{pgf}  % Needed for random number generation


\newcommand{\drawgrid}[9]{
% draws 3d box with grid
% #1 = starting x coordinate
% #2 = starting y coordinate
% #3 = number of x cells
% #4 = number of y cells
% #5 = number of z cells
% #6 = x and y cell size
% #7 = z cell size
% #8 = line color
% #9 = fill color
\begin{tikzpicture}[x=#6cm, y=#6cm, z=#7cm]

    \foreach \x in {0,...,\numexpr#3-1} {
        \foreach \y in {0,...,\numexpr#4-1} {
            \draw[color=#8, fill=#9] (#1+\x,#2+\y,#5) -- (#1+\x+1,#2+\y,#5) -- (#1+\x+1,#2+\y+1,#5) -- (#1+\x,#2+\y+1,#5) -- cycle;
        }
    }
    \foreach \x in {0,...,\numexpr#3-1} {
        \foreach \z in {0,...,\numexpr#5-1} {
            \draw[color=#8, fill=#9] (#1+\x,#2+#4,\z+#5) -- (#1+\x+1,#2+#4,\z+#5) -- (#1+\x+1,#2+#4,\z+1+#5) -- (#1+\x,#2+#4,\z+1+#5) -- cycle;
        }
    }
    \foreach \y in {0,...,\numexpr#4-1} {
        \foreach \z in {0,...,\numexpr#5-1} {
            \draw[color=#8, fill=#9] (#1+#3,#2+\y,\z+#5) -- (#1+#3,#2+\y+1,\z+#5) -- (#1+#3,#2+\y+1,\z+1+#5) -- (#1+#3,#2+\y,\z+1+#5) -- cycle;
        }
    }
\end{tikzpicture}
}



\newcommand{\calloutgrid}[9]{
% draws 3d box with grid
% #1 = starting x coordinate
% #2 = starting y coordinate
% #3 = number of x cells
% #4 = number of y cells
% #5 = number of z cells
% #6 = x and y cell size
% #7 = z cell size
% #8 = line color
% #9 = fill color
\begin{tikzpicture}[x=#6cm, y=#6cm, z=#7cm]
    \def\xxleft{-8};
    \def\xxright{20};
    \def\xxup{36};
    \def\xxdown{8};
    % \def\xxside{30};

    % \draw[step=4,gray,very thin] (\xxleft, \xxdown) grid  (\xxright,\xxup);
    % \draw [color=red] (\xxleft, \xxdown) rectangle (\xxright,\xxup);
    % \draw[color=blue] (-20, 10) rectangle (\xxside,\xxside);
    % \draw[color=green] (\xxleft, \xxdown) -- (\xxright,\xxdown) -- (\xxright,\xxup) -- (\xxleft,\xxup) -- cycle;

    \foreach \x in {0,...,\numexpr#3-1} {
        \foreach \y in {0,...,\numexpr#4-1} {
            \draw[color=#8, fill=#9] (#1+\x,#2+\y,#5) -- (#1+\x+1,#2+\y,#5) -- (#1+\x+1,#2+\y+1,#5) -- (#1+\x,#2+\y+1,#5) -- cycle;
        }
    }
    
    \foreach \x in {0,...,\numexpr#3-1} {
        \foreach \z in {0,...,\numexpr#5-1} {
            \draw[color=#8, fill=#9] (#1+\x,#2+#4,\z+#5) -- (#1+\x+1,#2+#4,\z+#5) -- (#1+\x+1,#2+#4,\z+1+#5) -- (#1+\x,#2+#4,\z+1+#5) -- cycle;
        }
    }
    \foreach \y in {0,...,\numexpr#4-1} {
        \foreach \z in {0,...,\numexpr#5-1} {
            \draw[color=#8, fill=#9] (#1+#3,#2+\y,\z+#5) -- (#1+#3,#2+\y+1,\z+#5) -- (#1+#3,#2+\y+1,\z+1+#5) -- (#1+#3,#2+\y,\z+1+#5) -- cycle;
        }
    }
\end{tikzpicture}
}



\newcommand{\drawholes}[9]{
\begin{tikzpicture}[x=#6cm, y=#6cm, z=#7cm]

    \foreach \x in {0,...,\numexpr#3-1} {
        \foreach \y in {0,...,\numexpr#4-1} {
            \pgfmathparse{random(0,9)}  % Generate a random number between 0 and 9
            \ifnum\pgfmathresult<1
                \draw[color=#8, fill=gray] (#1+\x,#2+\y,#5) -- (#1+\x+1,#2+\y,#5) -- (#1+\x+1,#2+\y+1,#5) -- (#1+\x,#2+\y+1,#5) -- cycle;  % If random number is less than 1, fill cell with gray
            \else
                \draw[color=#8, fill=#9] (#1+\x,#2+\y,#5) -- (#1+\x+1,#2+\y,#5) -- (#1+\x+1,#2+\y+1,#5) -- (#1+\x,#2+\y+1,#5) -- cycle;  % Otherwise, fill cell with original color
            \fi
        }
    }
    \foreach \x in {0,...,\numexpr#3-1} {
        \foreach \z in {0,...,\numexpr#5-1} {
            \draw[color=#8, fill=#9] (#1+\x,#2+#4,\z+#5) -- (#1+\x+1,#2+#4,\z+#5) -- (#1+\x+1,#2+#4,\z+1+#5) -- (#1+\x,#2+#4,\z+1+#5) -- cycle;
        }
    }
    \foreach \y in {0,...,\numexpr#4-1} {
        \foreach \z in {0,...,\numexpr#5-1} {
            \draw[color=#8, fill=#9] (#1+#3,#2+\y,\z+#5) -- (#1+#3,#2+\y+1,\z+#5) -- (#1+#3,#2+\y+1,\z+1+#5) -- (#1+#3,#2+\y,\z+1+#5) -- cycle;
        }
    }


\end{tikzpicture}
}


\begin{tikzpicture}

\def\toptitlepos{-2.1}        % offset for top titles
\def\bottomtitlepos{-2.3}    % offset for bottom titles
\def\gridcolor{black!70}

% Original weights
\def\anchor0{0}
\node at (\anchor0, 0) {\calloutgrid{0}{0}{16}{16}{12}{0.15}{0.05}{\gridcolor}{orange!10}};
\node at (\anchor0, \toptitlepos) [font=\fontsize{10}{8}\selectfont, align=center] {original weights};
\node [anchor=north] at (\anchor0, \bottomtitlepos) [font=\fontsize{8}{8}\selectfont, align=center] 
{in\_dim x out\_dim x 16bit};

% Arrow
\def\anchorarrow{2.25}
\node [single arrow, draw, fill=black!10, minimum width=1cm, minimum height=1cm] at (\anchorarrow, 0) {SpQR};

% Quantized weights
\def\anchor1{4.5}
\node at (\anchor1 ,0) {\drawgrid{0}{0}{16}{16}{3}{0.15}{0.05}{\gridcolor}{yellow!20}};
\node at (\anchor1, \toptitlepos) [font=\fontsize{10}{10}\selectfont, align=center] {quantized weights};
\node [anchor=north] at (\anchor1, \bottomtitlepos) [font=\fontsize{8}{8}\selectfont, align=center] {in\_dim x out\_dim x 3bit};

% scales and zeros
\def\anchor3a{6.75}
\node at (\anchor3a, 0) {\drawgrid{0}{0}{4}{16}{3}{0.15}{0.05}{\gridcolor}{green!10}};
\def\anchor3b{8.125}
\node at (\anchor3b, 0) {\drawgrid{0}{0}{4}{16}{3}{0.15}{0.05}{\gridcolor}{blue!10}};
\def\anchor3c{7.25}
\node  [anchor=south] at (\anchor3c, \bottomtitlepos) [font=\fontsize{10}{10}\selectfont, align=center] 
    {quantized\\scales and zeros};
\node [anchor=north] at (\anchor3c, \bottomtitlepos) [font=\fontsize{8}{8}\selectfont, align=center] 
    {in\_dim x out\_dim\\/ groupsize x 3bit};

% QQ scales and zeros 
\def\xxxa{10.0};  % left blocks' center
\def\xxxb{11.5};  % right blocks center
\def\xxxc{10.75};  % caption center
\def\xxxd{0.8};
\def\xxxe{-0.8};

% \node at (\anchor5a, -0.8) {\drawgrid{0}{0}{4}{3}{16}{0.15}{0.05}{\gridcolor}{blue!10}};
\node at (\xxxa, \xxxd) {\drawgrid{0}{0}{4}{3}{16}{0.15}{0.05}{\gridcolor}{green!10}};
\node at (\xxxb, \xxxd) {\drawgrid{0}{0}{4}{3}{16}{0.15}{0.05}{\gridcolor}{blue!10}};
\node at (\xxxa, \xxxe) {\drawgrid{0}{0}{4}{3}{16}{0.15}{0.05}{\gridcolor}{green!10}};
\node at (\xxxb, \xxxe) {\drawgrid{0}{0}{4}{3}{16}{0.15}{0.05}{\gridcolor}{blue!10}};

\node [anchor=south] at (\xxxc, \bottomtitlepos) [font=\fontsize{10}{10}\selectfont, align=center] 
    {2nd order \\ scales and zeros};
\node [anchor=north] at (\xxxc, \bottomtitlepos) [font=\fontsize{8}{8}\selectfont, align=center] 
    {in\_dim x out\_dim x 16bit\\/ groupsize / q\_groupsize};

% Outliers
\def\anchor4{14.5}
\node at (\anchor4, 0) {\drawholes{0}{0}{16}{16}{16}{0.15}{0.05}{black!40}{white}};
% \node at (\anchor4, 0) {\drawgrid{0}{0}{6}{6}{24}{0.15}{0.05}{\gridcolor}{purple!10}};
\node at (\anchor4, \toptitlepos) [font=\fontsize{10}{10}\selectfont, align=center] {outliers};
\node [anchor=north] at (\anchor4, \bottomtitlepos) [font=\fontsize{8}{8}\selectfont, align=center] {in\_dim x out\_dim \\ x $\sim$ 1\% x $\sim$32bit};

\end{tikzpicture}

